The effects of surface fossil magnetic fields on massive star evolution: V. Models at low metallicity

At metallicities lower than that of the Small Magellanic Cloud, it remains essentially unexplored how fossil magnetic fields, forming large-scale magnetospheres, could affect the evolution of massive stars, thereby impacting the fundamental building blocks of the early Universe. We extend our stellar evolution model grid with representative calculations of main-sequence, single-star models with initial masses of 20 and 60 M$_\odot$, including appropriate changes for low-metallicity environments ($Z = 10^{-3}-10^{-6}$). We scrutinise the magnetic, rotational, and chemical properties of the models. When lowering the metallicity, the rotational velocities can become higher and the tendency towards quasi-chemically homogeneous evolution increases. While magnetic fields aim to prevent the development of this evolutionary channel, the weakening stellar winds lead to less efficient magnetic braking in our models. Since the stellar radius is almost constant during a blueward evolution caused by efficient chemical mixing, the surface magnetic field strength remains unchanged in some models. We find core masses at the terminal-age main sequence between 22 and 52 M$_\odot$ for initially 60 M$_\odot$ models. This large difference is due to the vastly different chemical and rotational evolution. We conclude that in order to explain chemical species and, in particular, high nitrogen abundances in the early Universe, the adopted stellar models need to be under scrutiny. The assumptions regarding wind physics, chemical mixing, and magnetic fields will strongly impact the model predictions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
